Speeding-up Convolutional Neural Networks Using Fine-tuned CP-Decomposition

We propose a simple two-step approach for speeding up convolution layers within large convolutional neural networks based on tensor decomposition and discriminative fine-tuning. Given a layer, we use non-linear least squares to compute a low-rank CP-decomposition of the 4D convolution kernel tensor into a sum of a small number of rank-one tensors. At the second step, this decomposition is used to replace the original convolutional layer with a sequence of four convolutional layers with small kernels. After such replacement, the entire network is fine-tuned on the training data using standard backpropagation process. We evaluate this approach on two CNNs and show that it is competitive with previous approaches, leading to higher obtained CPU speedups at the cost of lower accuracy drops for the smaller of the two networks. Thus, for the 36-class character classification CNN, our approach obtains a 8.5x CPU speedup of the whole network with only minor accuracy drop (1% from 91% to 90%). For the standard ImageNet architecture (AlexNet), the approach speeds up the second convolution layer by a factor of 4x at the cost of $1\%$ increase of the overall top-5 classification error.

==> figures/tikz/alexnet_graph.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}[font=\scriptsize]

\begin{axis}[%
width=0.764706\figurewidth,
height=\figureheight,
at={(0.235294\figurewidth,0\figureheight)},
scale only axis,
every outer x axis line/.append style={black},
every x tick label/.append style={font=\color{black}\scriptsize},
xmin=100,
xmax=300,
xtick={100, 140, 200, 250, 300},
xlabel={Rank},
every outer y axis line/.append style={red},
every y tick label/.append style={font=\color{red}\scriptsize},
y label style/.append style={anchor=east,left=1mm},
ymode=log,
ymin=0,
ymax=1,
yminorticks=true,
ylabel={Classification accuracy drop},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
grid style={dashed}
]
\addplot [color=red,solid,forget plot,line width=1.2pt]
  table[row sep=crcr]{%
100	0.69202\\
140	0.03204\\
200	0.00970000000000004\\
250	0.00580000000000003\\
300	0.003\\
};
\end{axis}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
every outer x axis line/.append style={white},
every x tick label/.append style={font=\color{white}\scriptsize},
xmin=38.4615384615385,
xmax=300,
xtick={\empty},
every outer y axis line/.append style={blue},
every y tick label/.append style={font=\color{blue}\scriptsize},
ymin=0.2,
ymax=0.9,
ylabel={Approximation error},
axis x line*=bottom,
axis y line*=left
]
\addplot [color=blue,solid,forget plot,line width=1.2pt]
  table[row sep=crcr]{%
100	0.8037\\
140	0.5035\\
200	0.4234\\
250	0.3734\\
300	0.3336\\
};
\end{axis}

\begin{axis}[%
width=0.882353\figurewidth,
height=\figureheight,
at={(0.117647\figurewidth,0\figureheight)},
scale only axis,
every outer x axis line/.append style={white},
every x tick label/.append style={font=\color{white}\scriptsize},
xmin=69.2307692307692,
xmax=300,
xtick={\empty},
every outer y axis line/.append style={cyan},
every y tick label/.append style={font=\color{cyan}\scriptsize},
ymin=1,
ymax=7,
ylabel={Speed-up},
axis x line*=bottom,
axis y line*=left
]
\addplot [color=cyan,solid,forget plot,line width=1.2pt]
  table[row sep=crcr]{%
100	6.51619952494062\\
140	4.52693069306931\\
200	3.20856140350877\\
250	1.75292012779553\\
300	1.564928693668\\
};
\end{axis}
\end{tikzpicture}%

==> figures/tikz/alexnet_graph_old.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
%
\begin{tikzpicture}[font=\scriptsize]

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
every outer x axis line/.append style={white},
every x tick label/.append style={font=\color{white}\scriptsize},
xmin=38.4615384615385,
xmax=300,
xtick={\empty},
every outer y axis line/.append style={blue},
every y tick label/.append style={font=\color{blue}\scriptsize},
ymin=0.2,
ymax=0.9,
ylabel={Approximation error},
axis x line*=bottom,
axis y line*=left,
]
\addplot [color=blue,solid,forget plot,line width=1.0pt]
  table[row sep=crcr]{%
100	0.8037\\
140	0.5035\\
200	0.4234\\
250	0.3734\\
300	0.3336\\
};
\end{axis}

\begin{axis}[%
width=0.764706\figurewidth,
height=\figureheight,
at={(0.235294\figurewidth,0\figureheight)},
scale only axis,
every outer x axis line/.append style={black},
every x tick label/.append style={font=\color{black}\scriptsize},
xmin=100,
xmax=300,
xtick={100, 140, 200, 250, 300},
xlabel={Rank},
every outer y axis line/.append style={red},
every y tick label/.append style={font=\color{red}\scriptsize},
ymin=0.05,
ymax=1,
ylabel={Classification accuracy},
axis x line*=bottom,
axis y line*=left,
xmajorgrids,
grid style={dashed}
]
\addplot [color=red,solid,forget plot,line width=1.0pt]
  table[row sep=crcr]{%
100	0.10748\\
140	0.76746\\
200	0.7898\\
250	0.7937\\
300	0.7965\\
};
\end{axis}

\begin{axis}[%
width=0.882353\figurewidth,
height=\figureheight,
at={(0.117647\figurewidth,0\figureheight)},
scale only axis,
every outer x axis line/.append style={white},
every x tick label/.append style={font=\color{white}\scriptsize},
xmin=69.2307692307692,
xmax=300,
xtick={\empty},
every outer y axis line/.append style={mycolor1},
every y tick label/.append style={font=\color{mycolor1}\scriptsize},
ymin=0,
ymax=35,
ylabel={Running time},
axis x line*=bottom,
axis y line*=left
]
\addplot [color=mycolor1,solid,forget plot,line width=1.0pt]
  table[row sep=crcr]{%
100	4.21\\
140	6.06\\
200	8.55\\
250	15.65\\
300	17.53\\
};
\end{axis}
\end{tikzpicture}%

==> log.txt <==
This is XeTeX, Version 3.1415926-2.5-0.9999.3 (TeX Live 2013/Debian)
 restricted \write18 enabled.
entering extended mode
(./iclr2015.tex
LaTeX2e <2011/06/27>
Babel <3.9h> and hyphenation patterns for 9 languages loaded.
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo)) (./iclr2015.sty
(/usr/share/texlive/texmf-dist/tex/latex/eso-pic/eso-pic.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/atbegshi.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifpdf.sty))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texmf/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg)
(/usr/share/texlive/texmf-dist/tex/xelatex/xetex-def/xetex.def)))
(./fancyhdr.sty) (./natbib.sty))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty))

Package hyperref Message: Driver (autodetected): hxetex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hxetex.def
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/stringenc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg)))
(/usr/share/texlive/texmf-dist/tex/latex/preprint/authblk.sty)
(/usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texmf/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texmf/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-common.tex)
(/usr/share/texmf/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texmf/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/share/texmf/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texmf/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex))
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-xetex.def
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsys-common-pdf-via-dvi.def)))
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex)
(/usr/share/texmf/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex))
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texmf/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texmf/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texmf/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texmf/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex)
(/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex)
(/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.random.code.tex)
(/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex)
(/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.base.code.tex)
(/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.round.code.tex)
(/usr/share/texmf/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex)))
(/usr/share/texmf/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorequick.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex))
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex)
(/usr/share/texmf/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex)))
(/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleshapes.code.tex)
(/usr/share/texmf/tex/generic/pgf/modules/pgfmoduleplot.code.tex)
(/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty)
(/usr/share/texmf/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty))
(/usr/share/texmf/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texmf/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texmf/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texmf/tex/generic/pgf/utilities/pgffor.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex)
(/usr/share/texmf/tex/generic/pgf/modules/pgfmodulematrix.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopat
hs.code.tex)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarycalc.
code.tex) (/usr/share/texlive/texmf-dist/tex/latex/pgfplots/pgfplots.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.revision.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgfplotssysgeneric.code
.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgfplotslibrary.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_loader.code.tex
Package pgfplots: loading complementary code for your PGF version...

(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_misc.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfkeysfiltered.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfmathfloat.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryplothandlers.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgflibraryfpu.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorescopes.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/oldpgfcompatib/pgfplotsoldp
gfsupp_pgfcorelayers.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructure.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotslists
tructureext.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsarray
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsmatri
x.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/numtable/pgfplotstableshare
d.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/liststructure/pgfplotsdeque
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.code.te
x
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsbinary.data.co
de.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotsutil.verb.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/libs/pgflibrarypgfplots.sur
fshading.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-xetex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/sys/pgflibrarypgfplots.surf
shading.pgfsys-dvipdfmx.def))))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolormap.code.
tex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/util/pgfplotscolor.code.tex
))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsstackedplots.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsplothandlers.code.t
ex
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsmeshplothandler.cod
e.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.scaling.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotscoordprocessing.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.errorbars.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.markers.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplotsticks.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgfplots/pgfplots.paths.code.tex)
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.code.tex
(/usr/share/texmf/tex/generic/pgf/modules/pgfmoduledecorations.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathmorphing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athmorphing.code.tex))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecor
ations.pathreplacing.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.p
athreplacing.code.tex)))
(/usr/share/texmf/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibraryplotm
arks.code.tex
(/usr/share/texmf/tex/generic/pgf/libraries/pgflibraryplotmarks.code.tex)))
(./iclr2015.aux) (/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./iclr2015.out) (./iclr2015.out) ABD: EveryShipout initializing macros
Package pgfplots notification 'compat/show suggested version=true': document ha
s been generated with the most recent feature set (\pgfplotsset{compat=1.9}).

(./intro.tex
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/se-ascii-print.def)

Package natbib Warning: Citation `LeCun89' on page 1 undefined on input line 4.



Package natbib Warning: Citation `Krizhevsky12' on page 1 undefined on input li
ne 4.


Package natbib Warning: Citation `Dean12' on page 1 undefined on input line 4.


Package natbib Warning: Citation `Farabet11' on page 1 undefined on input line 
4.


Package natbib Warning: Citation `Simonyan14' on page 1 undefined on input line
 6.


Package natbib Warning: Citation `Chintala14' on page 1 undefined on input line
 6.


Package natbib Warning: Citation `Mathieu13' on page 1 undefined on input line 
6.


Package natbib Warning: Citation `Chellapilla06' on page 1 undefined on input l
ine 6.


Package natbib Warning: Citation `Denton14' on page 1 undefined on input line 8
.


Package natbib Warning: Citation `Jaderberg14' on page 1 undefined on input lin
e 8.


Package natbib Warning: Citation `Rigamonti13' on page 1 undefined on input lin
e 8.

[1] (/usr/share/texlive/texmf-dist/tex/latex/psnfss/omsptm.fd)

Package natbib Warning: Citation `Rigamonti13' on page 2 undefined on input lin
e 28.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 28.


Package natbib Warning: Citation `Denton14' on page 2 undefined on input line 2
8.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 28.


Package natbib Warning: Citation `Jaderberg14a' on page 2 undefined on input li
ne 28.

(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1pcr.fd)

Package natbib Warning: Citation `caffe' on page 2 undefined on input line 28.

) (./related.tex <use  "figures/full.pdf" > <use  "figures/jad.pdf" >

Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 9.

<use  "figures/CP.pdf" >
Overfull \hbox (14.2676pt too wide) in paragraph at lines 6--15
 [] 

Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 15.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 15.


Package natbib Warning: Citation `Rigamonti13' on page 2 undefined on input lin
e 19.


Package natbib Warning: Citation `Rigamonti13' on page 2 undefined on input lin
e 19.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 21.


Package natbib Warning: Citation `Rigamonti13' on page 2 undefined on input lin
e 21.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 21.


Package natbib Warning: Citation `Rigamonti13' on page 2 undefined on input lin
e 21.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 21.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 24.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 24.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 25.


Package natbib Warning: Citation `Jaderberg14' on page 2 undefined on input lin
e 25.

[2]

Package natbib Warning: Citation `Denton14' on page 3 undefined on input line 2
8.


Package natbib Warning: Citation `Denton14' on page 3 undefined on input line 2
8.


Package natbib Warning: Citation `Denton14' on page 3 undefined on input line 2
8.


Package natbib Warning: Citation `Denton14' on page 3 undefined on input line 2
8.


Package natbib Warning: Citation `Denton14' on page 3 undefined on input line 2
9.


Package natbib Warning: Citation `Denton14' on page 3 undefined on input line 2
9.

) (./method.tex
Underfull \vbox (badness 1824) has occurred while \output is active [3]

Package natbib Warning: Citation `kolda-review-2009' on page 4 undefined on inp
ut line 14.


Package natbib Warning: Citation `kolda-review-2009' on page 4 undefined on inp
ut line 25.


Package natbib Warning: Citation `tomasi-comparison-2006' on page 4 undefined o
n input line 28.


Package natbib Warning: Citation `sorber-tensorlab-2014' on page 4 undefined on
 input line 29.


Package natbib Warning: Citation `Denton14' on page 4 undefined on input line 3
2.


Package natbib Warning: Citation `Stegeman10' on page 4 undefined on input line
 32.


Package natbib Warning: Citation `Kof02' on page 4 undefined on input line 32.


Package natbib Warning: Citation `LeCun89' on page 4 undefined on input line 38
.

[4]
Overfull \hbox (42.02255pt too wide) detected at line 60
\OML/cmm/m/it/10 V\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 x; y; t\OT1/cmr/m/n/10 ) = 
[] \OML/cmm/m/it/10 K[]\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 t; r\OT1/cmr/m/n/10 ) 
[]

Package natbib Warning: Citation `Lin13' on page 5 undefined on input line 73.


Package natbib Warning: Citation `caffe' on page 5 undefined on input line 75.


Package natbib Warning: Citation `Jaderberg14' on page 5 undefined on input lin
e 83.


Package natbib Warning: Citation `Jaderberg14' on page 5 undefined on input lin
e 83.


Package natbib Warning: Citation `Jaderberg14' on page 5 undefined on input lin
e 83.


Package natbib Warning: Citation `Denton14' on page 5 undefined on input line 8
5.


Package natbib Warning: Citation `Jaderberg14' on page 5 undefined on input lin
e 85.


Package natbib Warning: Citation `Denton14' on page 5 undefined on input line 8
7.

[5]) (./experiments.tex

Package natbib Warning: Citation `Jaderberg14a' on page 6 undefined on input li
ne 13.


Package natbib Warning: Citation `Jaderberg14' on page 6 undefined on input lin
e 15.


Package natbib Warning: Citation `Jaderberg14' on page 6 undefined on input lin
e 23.


Package natbib Warning: Citation `Jaderberg14' on page 6 undefined on input lin
e 23.


Package natbib Warning: Citation `Denton14' on page 6 undefined on input line 2
7.


Package natbib Warning: Citation `Krizhevsky12' on page 6 undefined on input li
ne 27.


Package natbib Warning: Citation `Jaderberg14a' on page 6 undefined on input li
ne 29.


Package natbib Warning: Citation `Jaderberg14a' on page 6 undefined on input li
ne 29.


Package natbib Warning: Citation `Denton14' on page 6 undefined on input line 2
9.

[6]

Package natbib Warning: Citation `Jaderberg14a' on page 7 undefined on input li
ne 31.


Package natbib Warning: Citation `De08' on page 7 undefined on input line 31.


Package natbib Warning: Citation `Jaderberg14a' on page 7 undefined on input li
ne 33.


Package natbib Warning: Citation `Jaderberg14a' on page 7 undefined on input li
ne 33.


Package natbib Warning: Citation `Jaderberg14a' on page 7 undefined on input li
ne 33.


Package natbib Warning: Citation `Jaderberg14a' on page 7 undefined on input li
ne 33.

(./figures/tikz/janet_2_graph.tikz
NOTE: coordinate (512,nan) has been dropped because it is unbounded (in y). (se
e also unbounded coords=jump). 
) (./figures/tikz/janet_3_graph.tikz
NOTE: coordinate (512.0000,nan) has been dropped because it is unbounded (in y)
. (see also unbounded coords=jump). 
) (./figures/tikz/alexnet_graph_2.tikz

Package pgfplots Warning: Ignoring illegal input argument ymin=0: cannot apply 
log. on input line 50.

NOTE: coordinate (250,nan) has been dropped because it is unbounded (in y). (se
e also unbounded coords=jump). 
NOTE: coordinate (300,nan) has been dropped because it is unbounded (in y). (se
e also unbounded coords=jump). 
)

Package natbib Warning: Citation `Glorot10' on page 7 undefined on input line 7
2.


Underfull \hbox (badness 1642) in paragraph at lines 93--93
[]\OT1/ptm/m/n/10 Table 1: |\OT1/ptm/b/n/10 Ac-cu-racy drop for the greedy and 
the non-linear least-squares (NLS) CP-
) (./discussion.tex
Underfull \vbox (badness 10000) has occurred while \output is active [7]
[8]

Package natbib Warning: Citation `Denton14' on page 9 undefined on input line 6
.


Package natbib Warning: Citation `Jaderberg14' on page 9 undefined on input lin
e 6.


Package natbib Warning: Citation `Denton14' on page 9 undefined on input line 6
.


Package natbib Warning: Citation `Taigman14' on page 9 undefined on input line 
8.


Package natbib Warning: Citation `Denton14' on page 9 undefined on input line 1
0.

) (./acknowledgments.tex)
No file iclr2015.bbl.
(./appendix.tex

Package natbib Warning: Citation `sorber-tensorlab-2014' on page 9 undefined on
 input line 3.

)

Package natbib Warning: There were undefined citations.

[9] (./iclr2015.aux) )
(see the transcript file for additional information)
Output written on iclr2015.pdf (9 pages).
Transcript written on iclr2015.log.

